Grid-Bench: Can LLMs Predict How Discrete Worlds Change?

Spatial instructions describe how to move objects, transform regions, or modify their surroundings. When several operations are applied in sequence, each acts on a configuration shaped by earlier changes. How accurately can large language models (LLMs) predict the resulting spatial state? We introduce Grid-Bench, an executable benchmark in which eight families of operations transform discrete worlds represented as two-, three-, and four-dimensional grids. Given an initial grid, explicit rules, and an event history expressed as text, a model predicts the complete final grid. Reference execution makes every predicted value checkable, supporting comparisons across spatial operations, history lengths, and workloads. Evaluating six LLMs shows that complete-state accuracy falls sharply as histories grow, with substantial divergence among models that perform similarly on single events. Models with similar exact-match accuracy can nevertheless differ substantially in the number of incorrect cells on shared instances. Even over long histories, some models recover many correct changes beyond what copying the initial state would yield. Grid-Bench makes both complete recovery and these differences in returned states directly measurable across a range of spatial conditions.

==> README.txt <==
Grid-Bench: Can LLMs Predict How Discrete Worlds Change?

Named arXiv preprint in the author-supplied GR2 / Meta template.
Entry point: main.tex.
Compile with XeLaTeX, BibTeX, XeLaTeX, XeLaTeX; no shell escape.
Alternatively: tectonic main.tex
All referenced assets and the resolved main.bbl are included.
The PDF has been compiled locally; no arXiv upload has been performed.


==> body-variants.json <==
[
  {
    "source": "sections/introduction.tex",
    "purpose": "Connect the preprint title to the complete-state prediction task.",
    "before": "We introduce Grid-Bench to study\ncomplete-state prediction across operations that draw on different spatial\ninformation.",
    "after": "We introduce Grid-Bench to study\ncomplete-state prediction in discrete spatial worlds, across operations that\ndraw on different spatial information."
  },
  {
    "source": "sections/benchmark.tex",
    "purpose": "Ground discrete worlds in the existing finite-grid definition.",
    "before": "A world occupies a bounded $d$-dimensional grid with side lengths",
    "after": "A discrete world occupies a bounded $d$-dimensional grid with side lengths"
  },
  {
    "source": "sections/conclusion.tex",
    "purpose": "Close the preprint using the title's world description and the measured target.",
    "before": "Grid-Bench uses eight families of executable operations and exact reference\nstates to evaluate how accurately language models predict a complete final\nspatial configuration.",
    "after": "Grid-Bench uses eight families of executable operations and exact reference\nstates to evaluate how accurately language models predict the complete final\nstate of a discrete spatial world."
  },
  {
    "source": "sections/appendix-protocol.tex",
    "purpose": "Align supplementary-data locations and reproduction scope with the public release.",
    "before": "The accompanying \\nolinkurl{grid-bench-supplement.zip} contains the complete\nmachine-readable evidence behind the selected analyses in\nAppendices~\\ref{app:results} and~\\ref{app:diagnostics}.\nIts README defines units and populations, and its manifest records source\nand member checksums. The package preserves the frozen analysis and diagnostic\nJSON files and provides CSV tables for convenient lookup.\n\nThe \\nolinkurl{tables/} directory contains overall, history-length, task,\ndimension, workload, and resource summaries.\nThe \\nolinkurl{diagnostics/} directory contains joint task--dimension--length\ncounts, wrong-cell distributions, update/preservation partitions, matched\nbaselines, all paired-instance comparisons, and example coordinates.\nThe \\nolinkurl{reference/} directory contains realized workloads, omission\nand suffix diagnostics, and per-trajectory connectivity counts.\nOriginal and additional cohorts are identified explicitly.\nThe accompanying code regenerates these records and the manuscript assets\nfrom the frozen sources; detailed count tables remain available without\nduplicating every projection in the PDF.",
    "after": "The public Hugging Face dataset provides benchmark instances, reference states,\nand recorded measurements supporting the analyses in\nAppendices~\\ref{app:results} and~\\ref{app:diagnostics}.\nIts README defines units and populations, and its manifests record source\nand member checksums. The \\nolinkurl{evidence/} directory contains frozen\nanalysis and diagnostic summaries in JSON and CSV tables for convenient lookup.\n\nWithin \\nolinkurl{evidence/}, the \\nolinkurl{tables/} directory contains overall,\nhistory-length, task, dimension, workload, and resource summaries.\nThe \\nolinkurl{diagnostics/} directory contains joint task--dimension--length\ncounts, wrong-cell distributions, update/preservation partitions, matched\nbaselines, and paired-instance comparisons.\nThe \\nolinkurl{reference/} directory contains realized workloads, omission\nand suffix diagnostics, and per-trajectory connectivity counts.\nOriginal and additional cohorts are identified explicitly.\nThe companion GitHub code replays reference states and rebuilds six descriptive\ntables and the history-length plot from the released measurements.\nCollected model answers are not distributed."
  },
  {
    "source": "sections/appendix-diagnostics.tex",
    "purpose": "Remove the obsolete claim that the public data distribute model predictions and answer-bearing cases.",
    "before": "These are illustrative selections; the aggregate diagnostics report prevalence.\nThe data package supplies full instance identifiers, states, predictions,\nand checked error coordinates.",
    "after": "These are illustrative selections; the aggregate diagnostics report prevalence."
  },
  {
    "source": "sections/related-work.tex",
    "purpose": "Add closely related geometric reconstruction and transformation benchmarks.",
    "before": "SnorkelSpatial \\citep{vishwakarma2025snorkelspatial} studies transformations of",
    "after": "JigShape \\citep{li2026jigshape} evaluates geometric reconstruction from puzzle\npieces, and OrigamiBench \\citep{agarwal2026origami} studies physically grounded\nfold operations.\nSnorkelSpatial \\citep{vishwakarma2025snorkelspatial} studies transformations of"
  },
  {
    "source": "sections/related-work.tex",
    "purpose": "Connect executable spatial evaluation to graph reasoning and algorithmic worlds.",
    "before": "\\citep{kim2023entity,tang2026entities}. Closest to our complete-state setting,",
    "after": "\\citep{kim2023entity,tang2026entities}. Beyond state tracking, GT Bench \\citep{xu2026gta} examines\nalgorithmic reasoning over graphs, while AlgoWorlds \\citep{xu2026algoworlds}\nevaluates tool-guided decisions against verifiable optima.\nClosest to our complete-state setting,"
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Keep the extended related-work roadmap aligned with the added literature.",
    "before": "appendix develops four neighboring lines of work: spatial relation benchmarks,\ninstruction execution and entity state, complete-state prediction, and studies\nof sequential computation.",
    "after": "appendix develops connections to spatial evaluation, instruction execution\nand entity state, complete-state prediction, structured reasoning, and\ncontextual robustness."
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Explain the direct relation to geometric reconstruction and fold transformations.",
    "before": "SpatialEval compares spatial questions across textual and visual inputs\n\\citep{wang2024spatialeval}. These benchmarks make relation recognition and\ncomposition observable under different balances of perception and language.",
    "after": "SpatialEval compares spatial questions across textual and visual inputs\n\\citep{wang2024spatialeval}. These benchmarks make relation recognition and\ncomposition observable under different balances of perception and language.\nJigShape extends geometric evaluation to reconstructing jigsaw arrangements\nfrom interlocking pieces and visual content \\citep{li2026jigshape}. OrigamiBench\nconnects visual observations with a language of physically grounded fold\nactions \\citep{agarwal2026origami}. FigEdit studies another form of structured\ntransformation: checking whether chart edits respect the intended data and\ngraphical relationships \\citep{li2026figedit}.\n\nMaintaining a coherent visual world across time introduces further requirements.\nCAT-NeRF separates appearance shared across a video from frame-specific body\nvariation \\citep{zhu2023catnerf}, while Memorize-and-Generate compresses prior\nframes into memory to retain historical scene information during video\ngeneration \\citep{zhu2025mag}. VISD uses feedback on answer correctness,\nlogical consistency, and spatiotemporal grounding to train video reasoning\nmodels \\citep{lin2026visd}. Learning a symbolic description from observations\nis a related problem: abductive state grounding uses environmental knowledge\nto supervise the mapping from sensory inputs to symbolic states\n\\citep{su2026abductive}.\n\nChanges in the external world also affect the knowledge needed to answer visual\nquestions. LiveVQA evaluates seeking and updating recent visual knowledge\n\\citep{fu2025livevqa}; Worldwide LiveVQA extends this setting across languages,\nwith entity-recognition and multi-hop questions \\citep{huang2026worldwide}.\nThese evaluations concern keeping knowledge current as new observations become\navailable. Grid-Bench supplies the initial world and the events that determine\nthe requested final state."
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Add relevant navigation and visual instruction-grounding methods.",
    "before": "environments \\citep{gao2026spatialworld}. These settings evaluate paths or\nactions selected toward a goal.",
    "after": "environments \\citep{gao2026spatialworld}. Three-Step Nav combines landmark\nplanning, local visual guidance, and trajectory review for language-guided\nnavigation \\citep{zheng2026threestep}. Ponder \\& Press separates instruction\ninterpretation from locating interface elements for computer control\n\\citep{wang2025ponder}. These settings evaluate paths or\nactions selected toward a goal."
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Connect history-dependent prediction to social interaction and changing memory states.",
    "before": "match it when a model returns an entire state.\n\n\\subsection{Complete-state prediction}",
    "after": "match it when a model returns an entire state.\n\nThe use of evolving histories also appears in social and personalized\ninteraction. SocialMaze evaluates reasoning across social settings with\nchanging interactions and uncertain information \\citep{xu2025socialmaze};\nPersonaConvBench evaluates personalized predictions and generation from\nconversation histories \\citep{li2025personaconvbench}. Memory Retrieval for\nChanging Preferences selects historical turns as evidence of a user's current\npreferences \\citep{qin2026memory}, while RaMem preserves temporal and\nparticipant context when retrieving past experiences \\citep{yang2026ramem}.\nThe scope of retained information matters as well: shared-state agents can\nmisapply information from one user's interaction to another\n\\citep{yang2026contamination}. For procedural memory, HyperSkill links reusable\nskills and subtask steps through the trajectories in which they occurred\n\\citep{xu2026hyperskill}. This literature examines which past information\nremains useful and how it should be represented; spatial-state prediction\nprovides explicit operations whose consequences can be checked at the cell level.\n\n\\subsection{Complete-state prediction}"
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Broaden the existing computation discussion to explicit structural reasoning tasks.",
    "before": "\\subsection{Sequential computation and state representations}",
    "after": "\\subsection{Sequential computation and structured reasoning}"
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Relate structural dependencies, executable answer checks, and feedback-driven inference.",
    "before": "generated text for tasks including program execution \\citep{nye2021scratchpads}.",
    "after": "generated text for tasks including program execution \\citep{nye2021scratchpads}.\nIn multi-hop question answering, \\citet{wan2026fano} analyze single-pass\nreasoning through an information-theoretic capacity model and use it to\nmotivate decomposition of interdependent evidence.\n\nProgram analysis provides a setting in which intermediate claims have formal\nsemantics. \\citet{mitchell2025abstract} prompt LLMs to reason as abstract\ninterpreters, evaluating the soundness of generated invariants and recurring\nreasoning errors. For natural-language queries, \\citet{qin2025premise} instead\nconvert premises into logical representations and check them against retrieved\nsources before generating a response.\n\nGraph-based methods expose another range of structural dependencies. NQE\ncombines neural representations of n-ary facts with logical query operations\n\\citep{luo2023nqe}. GT Bench evaluates graph algorithms across graph structures\nand input representations, and GTA uses representation selection and task\ndecomposition to improve performance \\citep{xu2026gta}. CDCR-SFT trains models\nto construct causal graphs and reason over variable-level dependencies\n\\citep{li2025causal}. TAG-AD evaluates\ncontextual and structural anomalies in text-attributed graphs\n\\citep{xu2025tagad}; LLM-GOOD combines LLM filtering with graph neural networks\nfor data-efficient out-of-distribution detection \\citep{xu2025graph_ood}.\nReMindRAG uses graph traversal and replay of earlier traversals to retrieve\nrelevant knowledge \\citep{hu2025remindrag}. These tasks differ in their outputs,\nbut all make the organization of information part of the reasoning problem.\n\nExecutable problems also support evaluation beyond a binary task outcome.\nAlgoWorlds distinguishes feasible decisions from globally optimal ones using\nexact solutions to combinatorial problems \\citep{xu2026algoworlds}. QUITE\nevaluates SQL rewrites for semantic equivalence and execution efficiency,\nusing database feedback during rewriting \\citep{song2025quite}. TerminalTraj\nconstructs agent trajectories in Dockerized environments and pairs them with\nexecutable validation code \\citep{wu2026terminaltraj}.\n\nA related line changes how reasoning is organized or learned. DyFlow constructs\nand revises workflows from intermediate feedback \\citep{wang2025dyflow};\nCogWriter combines hierarchical planning with monitoring and revision for\nconstrained long-form generation \\citep{wan2025cogwriter}. CoAct uses online\ntask allocation to parallelize LLM-agent execution \\citep{peng2026coact}.\nContext-CoT synthesizes and filters reasoning traces grounded in supplied\ncontext for fine-tuning \\citep{jin2026contextcot}, while AdaThinkV learns when\nexplicit reasoning improves video answers enough to justify its additional\nresponse length \\citep{tian2026adathinkv}."
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Describe neighboring robustness studies and independently checkable evaluation without changing empirical claims.",
    "before": "the output-level evaluation of spatial states.\n",
    "after": "the output-level evaluation of spatial states.\n\n\\subsection{Contextual robustness and evaluation}\n\\label{app:related-context}\nControlled changes to an input provide another way to characterize model\nbehavior. Adaptive Distraction uses tree search to construct task-irrelevant\ncontext while preserving the original question and answer\n\\citep{wang2025distraction}. JevOut optimizes natural context additions to\nredirect decisions under answer-preservation constraints \\citep{xu2026jevout}.\nQuery-agnostic attacks on LLM retrieval show that document edits can also\nchange which evidence reaches a model \\citep{li2026hidden}.\nCross-Lingual Pitfalls searches for bilingual questions that expose\nperformance discrepancies \\citep{xu2025crosslingual}, and BICAUSE uses aligned\nChinese and English causal statements to examine sensitivity to language\nand causal word order \\citep{wang2025babel}. These studies vary the\npresentation surrounding a reasoning problem; Grid-Bench varies the supplied\nevents and spatial configurations that determine its reference outcome.\n\nEvaluation design also determines which aspects of a system become observable.\nAutoBench-V generates images and visual questions to construct evaluations for\nrequested capabilities \\citep{bao2024autobenchv}. AD-LLM separates anomaly\ndetection, data augmentation, and model selection into distinct tasks\n\\citep{yang2025adllm}. Within logical reasoning, FineLogic distinguishes final\naccuracy from stepwise soundness and representation-level evidence\n\\citep{zhou2025finelogic}. Agent evaluations make similar distinctions:\nFORTIS separately checks skill selection and execution within permitted\nactions \\citep{li2026fortis}, while Counterfactual Trace Auditing compares\npaired trajectories to identify behavioral changes that pass rates can miss\n\\citep{zhou2026trace}.\n\nRepresentational analyses and interventions address different questions from\noutput scoring. BiasLens measures associations among concepts in model\nrepresentations \\citep{gao2025biaslens}; Treble Counterfactual VLMs uses causal\ninterventions to study modality shortcuts associated with hallucination\n\\citep{li2025treble}. Inside the Unfair Judge similarly studies scoring biases\nthrough representations and interventions in LLM judges\n\\citep{xu2026unfairjudge}. Work on the checkability boundary places candidate\ngeneration with the LLM and acceptance with an independent semantic checker\n\\citep{zhou2026checkability}. In Grid-Bench, reference execution supplies this\ncheck: each returned cell is compared directly with its reference value.\n"
  },
  {
    "source": "sections/appendix-related.tex",
    "purpose": "Keep the original computation comparison specific after adding adjacent structured-reasoning studies.",
    "before": "The computational\nstudies above address how models realize sequential mappings, complementing",
    "after": "The formal sequence\nstudies above address how models realize sequential mappings, complementing"
  }
]


==> figure-trims.json <==
{
  "figures/overview.pdf": {
    "source_sha256": "863bdb928dbf2b72cbdbee9b092512d7501e53702324b595c9b25ff43d7844b1",
    "trim_bp": [
      2.75,
      1.35,
      3.1,
      0.25
    ]
  },
  "figures/length-overview.pdf": {
    "source_sha256": "d10cb68c8bd1a6e4eeac9f2b36c8425a56fc7667ef5ae399a8a06c0c621c1c8d",
    "trim_bp": [
      5.0,
      13.51,
      4.8,
      6.75
    ]
  },
  "figures/revision-rule-matrix.pdf": {
    "source_sha256": "4bbd720b27eaee641cf69d689512bba8aae700eceef8f79e79f006e3295cff8b",
    "trim_bp": [
      10.25,
      6.3,
      6.1,
      10.25
    ]
  },
  "figures/revision-error-composition.pdf": {
    "source_sha256": "f19a641d30241c0032a87988d5e144f8acb605e76861fcc2ae4a12a52dbef2e5",
    "trim_bp": [
      18.0,
      5.99,
      19.6,
      3.25
    ]
  },
  "figures/revision-error-contrast.pdf": {
    "source_sha256": "474932d6e57d6260f5ddc61d3e77a54a20d98c40d816dc2949ab5f860f015409",
    "trim_bp": [
      9.25,
      1.35,
      9.6,
      2.0
    ]
  },
  "figures/revision-workload-summary.pdf": {
    "source_sha256": "363eac04e4bdf7d4537d0f5fc75cd65483364c0e8b3578419204a14cc2fc1b53",
    "trim_bp": [
      18.0,
      9.8,
      5.85,
      6.25
    ]
  },
  "figures/technical-cases.pdf": {
    "source_sha256": "53c1d8c296e4b34dea933293326b254593fcae3584853137b00667e0d6b75716",
    "trim_bp": [
      8.75,
      4.35,
      11.6,
      10.25
    ]
  },
  "figures/task-length.pdf": {
    "source_sha256": "a44d45e6199b8ed3956996934d23e99537bf28097a6393a112b0aaff12922fec",
    "trim_bp": [
      3.5,
      3.86,
      0.6,
      4.5
    ]
  },
  "figures/revision-dimensions-full.pdf": {
    "source_sha256": "63963c2d413f931bad907d9dfaaafbb0d3c84627a7c4f3d13761b527a0bdda89",
    "trim_bp": [
      6.5,
      4.95,
      4.1,
      9.0
    ]
  },
  "figures/revision-workloads-full.pdf": {
    "source_sha256": "75f215f78f1b87c14ade39243266a4fb0e5023be47cea135ae7d802c78fa7654",
    "trim_bp": [
      4.25,
      4.55,
      3.6,
      7.0
    ]
  },
  "figures/revision-workloads-full-2.pdf": {
    "source_sha256": "3fc954a25b2e0138871728216880f4a66efc70eea0427249bb5e7682858bc6dc",
    "trim_bp": [
      4.25,
      4.55,
      3.6,
      6.75
    ]
  },
  "figures/revision-workloads-full-3.pdf": {
    "source_sha256": "bdab6fb2d8a181bc5668f26de908b63df413f2c8fbd6f3a691aa6a7feca7958f",
    "trim_bp": [
      4.25,
      4.55,
      3.6,
      7.0
    ]
  },
  "figures/revision-workloads-full-4.pdf": {
    "source_sha256": "f917b189b84cc70c02598770e615419d22ae2c39ad7c0128cfb280a56437a567",
    "trim_bp": [
      4.25,
      4.55,
      3.6,
      7.0
    ]
  }
}


==> source-manifest.json <==
{
  "canonical_sources": {
    "sections/introduction.tex": "92965a92464b08c3e8b99b13e663dd53bab3a159c50c0124b7653ed686dec480",
    "figures/overview.pdf": "863bdb928dbf2b72cbdbee9b092512d7501e53702324b595c9b25ff43d7844b1",
    "sections/related-work.tex": "659f8d9ebc8ca67bc94580208db6b04123d49f950911a7d6b88603858fd5e431",
    "sections/benchmark.tex": "4d30ef271cdeead78333bdb2f9443504353175e4d4a2578bc0cf96979ab77a26",
    "sections/experiments.tex": "5d6735c37c5b793cf071266812186ff99edca54b1e04fc937d5ffc2a58992c9d",
    "tables/revision-coverage.tex": "76352b9a53bf0864f36cbc9dcc9223babb796a57bc7c1b27a9177f7e29a94521",
    "tables/revision-baselines.tex": "a2bf4a9d1463fcd1c98d3bd5c8aac9a5e25b490eb2c3c209137db891be8de172",
    "tables/revision-dimension-summary.tex": "c56d771c76936c11df1a5a7236799b99e192044c03d48102ea52cb04ab6b065b",
    "figures/length-overview.pdf": "d10cb68c8bd1a6e4eeac9f2b36c8425a56fc7667ef5ae399a8a06c0c621c1c8d",
    "figures/revision-rule-matrix.pdf": "4bbd720b27eaee641cf69d689512bba8aae700eceef8f79e79f006e3295cff8b",
    "figures/revision-error-composition.pdf": "f19a641d30241c0032a87988d5e144f8acb605e76861fcc2ae4a12a52dbef2e5",
    "figures/revision-error-contrast.pdf": "474932d6e57d6260f5ddc61d3e77a54a20d98c40d816dc2949ab5f860f015409",
    "figures/revision-workload-summary.pdf": "363eac04e4bdf7d4537d0f5fc75cd65483364c0e8b3578419204a14cc2fc1b53",
    "sections/conclusion.tex": "03125844a53ee909f309b9102e364bdc4d512098a7ae62f59429d069eca4e52d",
    "sections/limitations.tex": "c0eb03e190dfe8a50aca89e78f8920540c5a0174abc3560d3aed278ab9db778e",
    "sections/appendix-related.tex": "6dc2b327d91d813047c1fc1f11e8cefe40325eae1f124a16d59c259b334868df",
    "sections/appendix-tasks.tex": "b60efb671cba0a6fa3d0f11f20b0b91e3bf55741cea4d0ba0a787584c0fdf618",
    "figures/technical-cases.pdf": "53c1d8c296e4b34dea933293326b254593fcae3584853137b00667e0d6b75716",
    "sections/appendix-mathematics.tex": "432fc990c8c6160ea1860679abd7751172a2c2a2be215b92cac4df1ad503e8d9",
    "tables/technical-geometry.tex": "99d6806a08b01f2e74b140f7ff70c2c17ab15193e233f6b51e942725f21e5be8",
    "sections/appendix-generation.tex": "a9bc1b39a73492cb09bb32785ec1fac1764231f8584caa424a3f25cbe0201131",
    "sections/appendix-protocol.tex": "8245187b3fece39932b3e816da06cd2d78cb7b84f6f893c80d8d49218046e899",
    "tables/revision-endpoints.tex": "5708fa65335baf8a16e1eb8b657c528609606a23ca7d44722e883c271bd50eb7",
    "sections/appendix-prompts.tex": "c9010cef2ba9f0c83b61276443792457fb0db2596749f3f465a2cf45fbdd18ac",
    "tables/technical-prompt-template.tex": "f890f04e0e9ce7ce258f91015599283426f1b0025fc84bc79f99843b913e4c94",
    "tables/technical-rule-cards.tex": "9532d8c87653b98221abd196414fa6aa45c14f6a4618b90a4ed036b60cdc78d3",
    "tables/technical-worked-prompt.tex": "0721545e81738aed79fcc8d8febd4911e417ee9a30899fbb1e2bdd4c750ed8bb",
    "sections/appendix-results.tex": "747203799bcfe9fed9857411493f371b3567fd344ba4e5f56a67cfb66adcbe67",
    "tables/revision-history-summary.tex": "a377345445385a840121d600fc9c2742b555f1a10da2c1885e0a3e4571815880",
    "tables/revision-cohorts.tex": "965b7a4275c8521b6b9d1324ede747daee15cd15bfe794b92fae1d25de4c4a4a",
    "tables/revision-prefix-summary.tex": "a3704fc56ea9c978edb96521a7a84946934ee89b3858414bdeebcd7f6abb114c",
    "figures/task-length.pdf": "a44d45e6199b8ed3956996934d23e99537bf28097a6393a112b0aaff12922fec",
    "figures/revision-dimensions-full.pdf": "63963c2d413f931bad907d9dfaaafbb0d3c84627a7c4f3d13761b527a0bdda89",
    "figures/revision-workloads-full.pdf": "75f215f78f1b87c14ade39243266a4fb0e5023be47cea135ae7d802c78fa7654",
    "figures/revision-workloads-full-2.pdf": "3fc954a25b2e0138871728216880f4a66efc70eea0427249bb5e7682858bc6dc",
    "figures/revision-workloads-full-3.pdf": "bdab6fb2d8a181bc5668f26de908b63df413f2c8fbd6f3a691aa6a7feca7958f",
    "figures/revision-workloads-full-4.pdf": "f917b189b84cc70c02598770e615419d22ae2c39ad7c0128cfb280a56437a567",
    "sections/appendix-diagnostics.tex": "c8eba3cce128d5acbde25c137085a8fe06f683783b51d35b2508256aee33cc6b",
    "tables/revision-error-summary.tex": "8f835984dd500858de293d020aa8d8008b4def4762c931c36c537a5ef43618b6",
    "tables/revision-changed-unchanged-2.tex": "e610f1d2348dd1314463a045e89bc19c00c193222b53370db4940e1e4d721299",
    "tables/revision-matched-baselines-2.tex": "804ad6bb52bac95d246a3a82e6f1c907cff317a2496256ad4820b29db6c39719",
    "references.bib": "2575ee922e0077144adcb4133b5a7b01fc251351e4df9774ff8c6a6807b95510",
    "authors.tex": "e58ebcc24590fe87ebdadf4110b5ad9c826d781ac11321af6453b9798ab9113e"
  },
  "arxiv_sources": {
    "main.tex": "0cb370f255cab9459258a26c9ea53bc3ff438f4597670f4bfd7c88896a88262b",
    "fairmeta_gr2.cls": "1ef7d66b7bda1ffa9aa77381497b4f2adfc66d3ea5e34b03d73148330f482a59",
    "template-provenance.json": "eae7281e312e79e0350e6226c21f544f49c7bebccf2110936014df0892982348",
    "figure-trims.json": "61ad6af2fedcc6be9f7445588f54fbc8b9a944bdf039b80e5291e4afe82dba21",
    "body-variants.json": "c72cdab137b8164b58332095ff06dd4484a3968d04b43ab4d96cd43b623a300d",
    "abstract-arxiv.tex": "546ab267c3c868af20e878164bef0fb2809d5edca5c8321946a93c4aadd70ba5",
    "acknowledgment.tex": "d11782b4428ab2324e7fedbd80b24f001e29d98ac106b485965a8d6ba176cfa7",
    "references-arxiv.bib": "73453d00369e0ebecfca493b97871155538e27a27a357b5e1fa5386b52c5362f",
    "assets/GR2_logo_cropped.png": "0795a38cf1ba662e2a2396fbb9a06be79d7760e9ddaa995a412117f24d93d00b",
    "assets/Optimistic.ttf": "5c10892395a6397298256a86608506bff0cc713a27932f4de0b9435f2b0b1201",
    "assets/logometa.pdf": "2dc659799f4b5a02c5e4c279878e6466c9527b09f0bb90f6c16b5a4207b796d6",
    "assets/optimistic.tfm": "f6c8c396220e7733c912b78dbc8f843865d0ede62f6973da1a49b7c4a95d7090",
    "assets/plainnat.bst": "2da21cdc6403029656c6cf018ee0a03dc45c524fed8a0ccdc28ede2c3f2c56d5"
  },
  "title": "Grid-Bench: Can LLMs Predict How Discrete Worlds Change?",
  "authors": [
    "Zixiang Xu",
    "Zirui Song",
    "Wanrong Zheng",
    "Chiyu Zhang",
    "Yue Huang",
    "Yuyang Peng",
    "Kexin Zhang",
    "Jinkun Chen",
    "Xiuying Chen",
    "Xiangliang Zhang",
    "Yan Liu",
    "Laurent Itti",
    "Frank Shyu",
    "Xiaoqiang Luo",
    "Sandeep Pandey",
    "Xi Liu",
    "Luke Simon",
    "Xiyang Hu",
    "Yue Zhao"
  ],
  "editorial_variants": {
    "affiliation_full_names": {
      "MBZUAI": "Mohamed bin Zayed University of Artificial Intelligence",
      "UCLA": "University of California, Los Angeles"
    },
    "title": "Author-approved arXiv title in main.tex and PDF metadata.",
    "abstract": "Author-approved arXiv abstract in abstract-arxiv.tex.",
    "acknowledgment": "Author-supplied statement after Limitations and before References.",
    "references": "Verified preprint-only additions in references-arxiv.bib.",
    "shared_body": "Finalized ARR body with the explicit preprint wording below; evidence preserved.",
    "body_variants": [
      {
        "source": "sections/introduction.tex",
        "purpose": "Connect the preprint title to the complete-state prediction task.",
        "before": "We introduce Grid-Bench to study\ncomplete-state prediction across operations that draw on different spatial\ninformation.",
        "after": "We introduce Grid-Bench to study\ncomplete-state prediction in discrete spatial worlds, across operations that\ndraw on different spatial information."
      },
      {
        "source": "sections/benchmark.tex",
        "purpose": "Ground discrete worlds in the existing finite-grid definition.",
        "before": "A world occupies a bounded $d$-dimensional grid with side lengths",
        "after": "A discrete world occupies a bounded $d$-dimensional grid with side lengths"
      },
      {
        "source": "sections/conclusion.tex",
        "purpose": "Close the preprint using the title's world description and the measured target.",
        "before": "Grid-Bench uses eight families of executable operations and exact reference\nstates to evaluate how accurately language models predict a complete final\nspatial configuration.",
        "after": "Grid-Bench uses eight families of executable operations and exact reference\nstates to evaluate how accurately language models predict the complete final\nstate of a discrete spatial world."
      },
      {
        "source": "sections/appendix-protocol.tex",
        "purpose": "Align supplementary-data locations and reproduction scope with the public release.",
        "before": "The accompanying \\nolinkurl{grid-bench-supplement.zip} contains the complete\nmachine-readable evidence behind the selected analyses in\nAppendices~\\ref{app:results} and~\\ref{app:diagnostics}.\nIts README defines units and populations, and its manifest records source\nand member checksums. The package preserves the frozen analysis and diagnostic\nJSON files and provides CSV tables for convenient lookup.\n\nThe \\nolinkurl{tables/} directory contains overall, history-length, task,\ndimension, workload, and resource summaries.\nThe \\nolinkurl{diagnostics/} directory contains joint task--dimension--length\ncounts, wrong-cell distributions, update/preservation partitions, matched\nbaselines, all paired-instance comparisons, and example coordinates.\nThe \\nolinkurl{reference/} directory contains realized workloads, omission\nand suffix diagnostics, and per-trajectory connectivity counts.\nOriginal and additional cohorts are identified explicitly.\nThe accompanying code regenerates these records and the manuscript assets\nfrom the frozen sources; detailed count tables remain available without\nduplicating every projection in the PDF.",
        "after": "The public Hugging Face dataset provides benchmark instances, reference states,\nand recorded measurements supporting the analyses in\nAppendices~\\ref{app:results} and~\\ref{app:diagnostics}.\nIts README defines units and populations, and its manifests record source\nand member checksums. The \\nolinkurl{evidence/} directory contains frozen\nanalysis and diagnostic summaries in JSON and CSV tables for convenient lookup.\n\nWithin \\nolinkurl{evidence/}, the \\nolinkurl{tables/} directory contains overall,\nhistory-length, task, dimension, workload, and resource summaries.\nThe \\nolinkurl{diagnostics/} directory contains joint task--dimension--length\ncounts, wrong-cell distributions, update/preservation partitions, matched\nbaselines, and paired-instance comparisons.\nThe \\nolinkurl{reference/} directory contains realized workloads, omission\nand suffix diagnostics, and per-trajectory connectivity counts.\nOriginal and additional cohorts are identified explicitly.\nThe companion GitHub code replays reference states and rebuilds six descriptive\ntables and the history-length plot from the released measurements.\nCollected model answers are not distributed."
      },
      {
        "source": "sections/appendix-diagnostics.tex",
        "purpose": "Remove the obsolete claim that the public data distribute model predictions and answer-bearing cases.",
        "before": "These are illustrative selections; the aggregate diagnostics report prevalence.\nThe data package supplies full instance identifiers, states, predictions,\nand checked error coordinates.",
        "after": "These are illustrative selections; the aggregate diagnostics report prevalence."
      },
      {
        "source": "sections/related-work.tex",
        "purpose": "Add closely related geometric reconstruction and transformation benchmarks.",
        "before": "SnorkelSpatial \\citep{vishwakarma2025snorkelspatial} studies transformations of",
        "after": "JigShape \\citep{li2026jigshape} evaluates geometric reconstruction from puzzle\npieces, and OrigamiBench \\citep{agarwal2026origami} studies physically grounded\nfold operations.\nSnorkelSpatial \\citep{vishwakarma2025snorkelspatial} studies transformations of"
      },
      {
        "source": "sections/related-work.tex",
        "purpose": "Connect executable spatial evaluation to graph reasoning and algorithmic worlds.",
        "before": "\\citep{kim2023entity,tang2026entities}. Closest to our complete-state setting,",
        "after": "\\citep{kim2023entity,tang2026entities}. Beyond state tracking, GT Bench \\citep{xu2026gta} examines\nalgorithmic reasoning over graphs, while AlgoWorlds \\citep{xu2026algoworlds}\nevaluates tool-guided decisions against verifiable optima.\nClosest to our complete-state setting,"
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Keep the extended related-work roadmap aligned with the added literature.",
        "before": "appendix develops four neighboring lines of work: spatial relation benchmarks,\ninstruction execution and entity state, complete-state prediction, and studies\nof sequential computation.",
        "after": "appendix develops connections to spatial evaluation, instruction execution\nand entity state, complete-state prediction, structured reasoning, and\ncontextual robustness."
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Explain the direct relation to geometric reconstruction and fold transformations.",
        "before": "SpatialEval compares spatial questions across textual and visual inputs\n\\citep{wang2024spatialeval}. These benchmarks make relation recognition and\ncomposition observable under different balances of perception and language.",
        "after": "SpatialEval compares spatial questions across textual and visual inputs\n\\citep{wang2024spatialeval}. These benchmarks make relation recognition and\ncomposition observable under different balances of perception and language.\nJigShape extends geometric evaluation to reconstructing jigsaw arrangements\nfrom interlocking pieces and visual content \\citep{li2026jigshape}. OrigamiBench\nconnects visual observations with a language of physically grounded fold\nactions \\citep{agarwal2026origami}. FigEdit studies another form of structured\ntransformation: checking whether chart edits respect the intended data and\ngraphical relationships \\citep{li2026figedit}.\n\nMaintaining a coherent visual world across time introduces further requirements.\nCAT-NeRF separates appearance shared across a video from frame-specific body\nvariation \\citep{zhu2023catnerf}, while Memorize-and-Generate compresses prior\nframes into memory to retain historical scene information during video\ngeneration \\citep{zhu2025mag}. VISD uses feedback on answer correctness,\nlogical consistency, and spatiotemporal grounding to train video reasoning\nmodels \\citep{lin2026visd}. Learning a symbolic description from observations\nis a related problem: abductive state grounding uses environmental knowledge\nto supervise the mapping from sensory inputs to symbolic states\n\\citep{su2026abductive}.\n\nChanges in the external world also affect the knowledge needed to answer visual\nquestions. LiveVQA evaluates seeking and updating recent visual knowledge\n\\citep{fu2025livevqa}; Worldwide LiveVQA extends this setting across languages,\nwith entity-recognition and multi-hop questions \\citep{huang2026worldwide}.\nThese evaluations concern keeping knowledge current as new observations become\navailable. Grid-Bench supplies the initial world and the events that determine\nthe requested final state."
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Add relevant navigation and visual instruction-grounding methods.",
        "before": "environments \\citep{gao2026spatialworld}. These settings evaluate paths or\nactions selected toward a goal.",
        "after": "environments \\citep{gao2026spatialworld}. Three-Step Nav combines landmark\nplanning, local visual guidance, and trajectory review for language-guided\nnavigation \\citep{zheng2026threestep}. Ponder \\& Press separates instruction\ninterpretation from locating interface elements for computer control\n\\citep{wang2025ponder}. These settings evaluate paths or\nactions selected toward a goal."
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Connect history-dependent prediction to social interaction and changing memory states.",
        "before": "match it when a model returns an entire state.\n\n\\subsection{Complete-state prediction}",
        "after": "match it when a model returns an entire state.\n\nThe use of evolving histories also appears in social and personalized\ninteraction. SocialMaze evaluates reasoning across social settings with\nchanging interactions and uncertain information \\citep{xu2025socialmaze};\nPersonaConvBench evaluates personalized predictions and generation from\nconversation histories \\citep{li2025personaconvbench}. Memory Retrieval for\nChanging Preferences selects historical turns as evidence of a user's current\npreferences \\citep{qin2026memory}, while RaMem preserves temporal and\nparticipant context when retrieving past experiences \\citep{yang2026ramem}.\nThe scope of retained information matters as well: shared-state agents can\nmisapply information from one user's interaction to another\n\\citep{yang2026contamination}. For procedural memory, HyperSkill links reusable\nskills and subtask steps through the trajectories in which they occurred\n\\citep{xu2026hyperskill}. This literature examines which past information\nremains useful and how it should be represented; spatial-state prediction\nprovides explicit operations whose consequences can be checked at the cell level.\n\n\\subsection{Complete-state prediction}"
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Broaden the existing computation discussion to explicit structural reasoning tasks.",
        "before": "\\subsection{Sequential computation and state representations}",
        "after": "\\subsection{Sequential computation and structured reasoning}"
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Relate structural dependencies, executable answer checks, and feedback-driven inference.",
        "before": "generated text for tasks including program execution \\citep{nye2021scratchpads}.",
        "after": "generated text for tasks including program execution \\citep{nye2021scratchpads}.\nIn multi-hop question answering, \\citet{wan2026fano} analyze single-pass\nreasoning through an information-theoretic capacity model and use it to\nmotivate decomposition of interdependent evidence.\n\nProgram analysis provides a setting in which intermediate claims have formal\nsemantics. \\citet{mitchell2025abstract} prompt LLMs to reason as abstract\ninterpreters, evaluating the soundness of generated invariants and recurring\nreasoning errors. For natural-language queries, \\citet{qin2025premise} instead\nconvert premises into logical representations and check them against retrieved\nsources before generating a response.\n\nGraph-based methods expose another range of structural dependencies. NQE\ncombines neural representations of n-ary facts with logical query operations\n\\citep{luo2023nqe}. GT Bench evaluates graph algorithms across graph structures\nand input representations, and GTA uses representation selection and task\ndecomposition to improve performance \\citep{xu2026gta}. CDCR-SFT trains models\nto construct causal graphs and reason over variable-level dependencies\n\\citep{li2025causal}. TAG-AD evaluates\ncontextual and structural anomalies in text-attributed graphs\n\\citep{xu2025tagad}; LLM-GOOD combines LLM filtering with graph neural networks\nfor data-efficient out-of-distribution detection \\citep{xu2025graph_ood}.\nReMindRAG uses graph traversal and replay of earlier traversals to retrieve\nrelevant knowledge \\citep{hu2025remindrag}. These tasks differ in their outputs,\nbut all make the organization of information part of the reasoning problem.\n\nExecutable problems also support evaluation beyond a binary task outcome.\nAlgoWorlds distinguishes feasible decisions from globally optimal ones using\nexact solutions to combinatorial problems \\citep{xu2026algoworlds}. QUITE\nevaluates SQL rewrites for semantic equivalence and execution efficiency,\nusing database feedback during rewriting \\citep{song2025quite}. TerminalTraj\nconstructs agent trajectories in Dockerized environments and pairs them with\nexecutable validation code \\citep{wu2026terminaltraj}.\n\nA related line changes how reasoning is organized or learned. DyFlow constructs\nand revises workflows from intermediate feedback \\citep{wang2025dyflow};\nCogWriter combines hierarchical planning with monitoring and revision for\nconstrained long-form generation \\citep{wan2025cogwriter}. CoAct uses online\ntask allocation to parallelize LLM-agent execution \\citep{peng2026coact}.\nContext-CoT synthesizes and filters reasoning traces grounded in supplied\ncontext for fine-tuning \\citep{jin2026contextcot}, while AdaThinkV learns when\nexplicit reasoning improves video answers enough to justify its additional\nresponse length \\citep{tian2026adathinkv}."
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Describe neighboring robustness studies and independently checkable evaluation without changing empirical claims.",
        "before": "the output-level evaluation of spatial states.\n",
        "after": "the output-level evaluation of spatial states.\n\n\\subsection{Contextual robustness and evaluation}\n\\label{app:related-context}\nControlled changes to an input provide another way to characterize model\nbehavior. Adaptive Distraction uses tree search to construct task-irrelevant\ncontext while preserving the original question and answer\n\\citep{wang2025distraction}. JevOut optimizes natural context additions to\nredirect decisions under answer-preservation constraints \\citep{xu2026jevout}.\nQuery-agnostic attacks on LLM retrieval show that document edits can also\nchange which evidence reaches a model \\citep{li2026hidden}.\nCross-Lingual Pitfalls searches for bilingual questions that expose\nperformance discrepancies \\citep{xu2025crosslingual}, and BICAUSE uses aligned\nChinese and English causal statements to examine sensitivity to language\nand causal word order \\citep{wang2025babel}. These studies vary the\npresentation surrounding a reasoning problem; Grid-Bench varies the supplied\nevents and spatial configurations that determine its reference outcome.\n\nEvaluation design also determines which aspects of a system become observable.\nAutoBench-V generates images and visual questions to construct evaluations for\nrequested capabilities \\citep{bao2024autobenchv}. AD-LLM separates anomaly\ndetection, data augmentation, and model selection into distinct tasks\n\\citep{yang2025adllm}. Within logical reasoning, FineLogic distinguishes final\naccuracy from stepwise soundness and representation-level evidence\n\\citep{zhou2025finelogic}. Agent evaluations make similar distinctions:\nFORTIS separately checks skill selection and execution within permitted\nactions \\citep{li2026fortis}, while Counterfactual Trace Auditing compares\npaired trajectories to identify behavioral changes that pass rates can miss\n\\citep{zhou2026trace}.\n\nRepresentational analyses and interventions address different questions from\noutput scoring. BiasLens measures associations among concepts in model\nrepresentations \\citep{gao2025biaslens}; Treble Counterfactual VLMs uses causal\ninterventions to study modality shortcuts associated with hallucination\n\\citep{li2025treble}. Inside the Unfair Judge similarly studies scoring biases\nthrough representations and interventions in LLM judges\n\\citep{xu2026unfairjudge}. Work on the checkability boundary places candidate\ngeneration with the LLM and acceptance with an independent semantic checker\n\\citep{zhou2026checkability}. In Grid-Bench, reference execution supplies this\ncheck: each returned cell is compared directly with its reference value.\n"
      },
      {
        "source": "sections/appendix-related.tex",
        "purpose": "Keep the original computation comparison specific after adding adjacent structured-reasoning studies.",
        "before": "The computational\nstudies above address how models realize sequential mappings, complementing",
        "after": "The formal sequence\nstudies above address how models realize sequential mappings, complementing"
      }
    ]
  },
  "layout_adaptations": [
    {
      "source": "sections/introduction.tex",
      "before": "\\begin{figure*}[!t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/introduction.tex",
      "figure": "figures/overview.pdf",
      "trim_bp": [
        2.75,
        1.35,
        3.1,
        0.25
      ]
    },
    {
      "source": "sections/benchmark.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "sections/experiments.tex",
      "move_figure": "fig:tasks",
      "after": "reference histories."
    },
    {
      "source": "sections/experiments.tex",
      "move_figure": "fig:state-errors",
      "after": "show how far these departures extend beyond the typical prediction."
    },
    {
      "source": "sections/experiments.tex",
      "move_figure": "fig:error-contrast",
      "after": "and~\\ref{app:matched-valid}."
    },
    {
      "source": "sections/experiments.tex",
      "move_figure": "fig:workload-summary",
      "after": "examines these length-specific \\mbox{contrasts} and realized workloads."
    },
    {
      "source": "sections/experiments.tex",
      "move_table": "revision-baselines",
      "after": "including many that fail exact match."
    },
    {
      "source": "sections/experiments.tex",
      "before": "\\includegraphics[width=\\columnwidth]{figures/length-overview.pdf}",
      "after": "\\includegraphics[width=0.62\\linewidth]{figures/length-overview.pdf}"
    },
    {
      "source": "sections/experiments.tex",
      "before": "\\begin{figure}[!t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/experiments.tex",
      "before": "\\begin{figure*}[!t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/experiments.tex",
      "before": "\\begin{figure*}[!b]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/experiments.tex",
      "wrap_figure": "fig:length",
      "placement": "Right of Section 4.2 paragraphs, 0.48 text width."
    },
    {
      "source": "sections/experiments.tex",
      "figure": "figures/length-overview.pdf",
      "trim_bp": [
        5.0,
        13.51,
        4.8,
        6.75
      ]
    },
    {
      "source": "sections/experiments.tex",
      "figure": "figures/revision-rule-matrix.pdf",
      "trim_bp": [
        10.25,
        6.3,
        6.1,
        10.25
      ]
    },
    {
      "source": "sections/experiments.tex",
      "figure": "figures/revision-error-composition.pdf",
      "trim_bp": [
        18.0,
        5.99,
        19.6,
        3.25
      ]
    },
    {
      "source": "sections/experiments.tex",
      "figure": "figures/revision-error-contrast.pdf",
      "trim_bp": [
        9.25,
        1.35,
        9.6,
        2.0
      ]
    },
    {
      "source": "sections/experiments.tex",
      "figure": "figures/revision-workload-summary.pdf",
      "trim_bp": [
        18.0,
        9.8,
        5.85,
        6.25
      ]
    },
    {
      "source": "tables/revision-coverage.tex",
      "before": "\\begin{table}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-coverage.tex",
      "columns": "Three equal-width columns; counts centered."
    },
    {
      "source": "tables/revision-baselines.tex",
      "before": "\\begin{table}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-dimension-summary.tex",
      "before": "\\begin{table}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "sections/appendix-related.tex",
      "before": "CLEVR/NLVR/VSR",
      "after": "CLEVR/\\allowbreak NLVR/\\allowbreak VSR"
    },
    {
      "source": "sections/appendix-related.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "sections/appendix-tasks.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "sections/appendix-tasks.tex",
      "before": "\\begin{figure*}[t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/appendix-tasks.tex",
      "figure": "figures/technical-cases.pdf",
      "trim_bp": [
        8.75,
        4.35,
        11.6,
        10.25
      ]
    },
    {
      "source": "tables/technical-geometry.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "sections/appendix-generation.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-endpoints.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/technical-prompt-template.tex",
      "before": "\\begin{figure*}[t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "tables/technical-worked-prompt.tex",
      "before": "\\begin{figure*}[t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/appendix-results.tex",
      "before": "\\begin{figure*}[t]",
      "after": "\\begin{figure}[!htbp]"
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/task-length.pdf",
      "trim_bp": [
        3.5,
        3.86,
        0.6,
        4.5
      ]
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/revision-dimensions-full.pdf",
      "trim_bp": [
        6.5,
        4.95,
        4.1,
        9.0
      ]
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/revision-workloads-full.pdf",
      "trim_bp": [
        4.25,
        4.55,
        3.6,
        7.0
      ]
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/revision-workloads-full-2.pdf",
      "trim_bp": [
        4.25,
        4.55,
        3.6,
        6.75
      ]
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/revision-workloads-full-3.pdf",
      "trim_bp": [
        4.25,
        4.55,
        3.6,
        7.0
      ]
    },
    {
      "source": "sections/appendix-results.tex",
      "figure": "figures/revision-workloads-full-4.pdf",
      "trim_bp": [
        4.25,
        4.55,
        3.6,
        7.0
      ]
    },
    {
      "source": "tables/revision-history-summary.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-cohorts.tex",
      "before": "\\begin{table}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-prefix-summary.tex",
      "before": "\\begin{table}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-error-summary.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-error-summary.tex",
      "arraystretch": 1.0
    },
    {
      "source": "tables/revision-changed-unchanged-2.tex",
      "before": "\\begin{table*}[!b]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-changed-unchanged-2.tex",
      "arraystretch": 1.0
    },
    {
      "source": "tables/revision-matched-baselines-2.tex",
      "before": "\\begin{table*}[t]",
      "after": "\\begin{table}[!htbp]"
    },
    {
      "source": "tables/revision-matched-baselines-2.tex",
      "arraystretch": 1.0
    }
  ],
  "layout_policy": {
    "affiliations": "Four rows at the template's normal size: 1; 2; 3 and 4; 5 and 6. Preserve the confirmed author order and institutional superscripts.",
    "float_environments": "Single-column figure/table; allow here/top/bottom/page.",
    "main_figures": "Wrap the length curve with its discussion; keep dense panels full width.",
    "horizontal_alignment": "All tables use the body width. Figure viewports remove only verified outer whitespace; full-width figures and captions share body margins. Compact appendix workload figures and captions share a centered 85% measure.",
    "appendix_result_figures": "Allow task/dimension curves to float locally; keep workload panels interleaved with their paragraphs using [H].",
    "content_check": "Only declared preprint wording may differ; all remaining prose, equations, captions, labels, tables, and inputs are preserved."
  },
  "packaged_file_sha256": {
    "README.txt": "2c729f88f7e88c42ab3daef3cdcee621f6f997171de4702c132a29d363f12914",
    "abstract-arxiv.tex": "546ab267c3c868af20e878164bef0fb2809d5edca5c8321946a93c4aadd70ba5",
    "acknowledgment.tex": "d11782b4428ab2324e7fedbd80b24f001e29d98ac106b485965a8d6ba176cfa7",
    "assets/GR2_logo_cropped.png": "0795a38cf1ba662e2a2396fbb9a06be79d7760e9ddaa995a412117f24d93d00b",
    "assets/Optimistic.ttf": "5c10892395a6397298256a86608506bff0cc713a27932f4de0b9435f2b0b1201",
    "assets/logometa.pdf": "2dc659799f4b5a02c5e4c279878e6466c9527b09f0bb90f6c16b5a4207b796d6",
    "assets/optimistic.tfm": "f6c8c396220e7733c912b78dbc8f843865d0ede62f6973da1a49b7c4a95d7090",
    "assets/plainnat.bst": "2da21cdc6403029656c6cf018ee0a03dc45c524fed8a0ccdc28ede2c3f2c56d5",
    "authors-arxiv.tex": "e4a32f28e2d546d2efbd376fb4651a2e5d39853970c362ef4fa253c9df6dda83",
    "body-variants.json": "c72cdab137b8164b58332095ff06dd4484a3968d04b43ab4d96cd43b623a300d",
    "fairmeta_gr2.cls": "1ef7d66b7bda1ffa9aa77381497b4f2adfc66d3ea5e34b03d73148330f482a59",
    "figure-trims.json": "61ad6af2fedcc6be9f7445588f54fbc8b9a944bdf039b80e5291e4afe82dba21",
    "figures/length-overview.pdf": "d10cb68c8bd1a6e4eeac9f2b36c8425a56fc7667ef5ae399a8a06c0c621c1c8d",
    "figures/overview.pdf": "863bdb928dbf2b72cbdbee9b092512d7501e53702324b595c9b25ff43d7844b1",
    "figures/revision-dimensions-full.pdf": "63963c2d413f931bad907d9dfaaafbb0d3c84627a7c4f3d13761b527a0bdda89",
    "figures/revision-error-composition.pdf": "f19a641d30241c0032a87988d5e144f8acb605e76861fcc2ae4a12a52dbef2e5",
    "figures/revision-error-contrast.pdf": "474932d6e57d6260f5ddc61d3e77a54a20d98c40d816dc2949ab5f860f015409",
    "figures/revision-rule-matrix.pdf": "4bbd720b27eaee641cf69d689512bba8aae700eceef8f79e79f006e3295cff8b",
    "figures/revision-workload-summary.pdf": "363eac04e4bdf7d4537d0f5fc75cd65483364c0e8b3578419204a14cc2fc1b53",
    "figures/revision-workloads-full-2.pdf": "3fc954a25b2e0138871728216880f4a66efc70eea0427249bb5e7682858bc6dc",
    "figures/revision-workloads-full-3.pdf": "bdab6fb2d8a181bc5668f26de908b63df413f2c8fbd6f3a691aa6a7feca7958f",
    "figures/revision-workloads-full-4.pdf": "f917b189b84cc70c02598770e615419d22ae2c39ad7c0128cfb280a56437a567",
    "figures/revision-workloads-full.pdf": "75f215f78f1b87c14ade39243266a4fb0e5023be47cea135ae7d802c78fa7654",
    "figures/task-length.pdf": "a44d45e6199b8ed3956996934d23e99537bf28097a6393a112b0aaff12922fec",
    "figures/technical-cases.pdf": "53c1d8c296e4b34dea933293326b254593fcae3584853137b00667e0d6b75716",
    "main.bbl": "6212c86e558698f3ff4513c154f86f852b9a723c8e2eb67e35554aae2c6a4641",
    "main.tex": "0cb370f255cab9459258a26c9ea53bc3ff438f4597670f4bfd7c88896a88262b",
    "references-arxiv.bib": "73453d00369e0ebecfca493b97871155538e27a27a357b5e1fa5386b52c5362f",
    "references.bib": "2575ee922e0077144adcb4133b5a7b01fc251351e4df9774ff8c6a6807b95510",
    "sections/appendix-diagnostics.tex": "47253f1558629bce9f2bb9b7e1553d475ec146d993a37db5c15f94be83423452",
    "sections/appendix-generation.tex": "eb0b14b067798b93e1a78187a09af7849018b104b0ac197258e5aa2fe5feb67e",
    "sections/appendix-mathematics.tex": "432fc990c8c6160ea1860679abd7751172a2c2a2be215b92cac4df1ad503e8d9",
    "sections/appendix-prompts.tex": "c9010cef2ba9f0c83b61276443792457fb0db2596749f3f465a2cf45fbdd18ac",
    "sections/appendix-protocol.tex": "e76fdae212909188c8bbc95054ebf361fe8b487fd6ad9b1ad1e9ad197db7c386",
    "sections/appendix-related.tex": "3c2ed35cb469f405e8029d62c9bea26babdac952ce7f4e668525792b5c1b68bd",
    "sections/appendix-results.tex": "61ab0eaa148b66b3f4f56cc6e5ec0e7d5e3ef889501c17104dcfc4f05eacfa95",
    "sections/appendix-tasks.tex": "b0dc4916a8c85760d8a3ca00d4d1d949f180f61fea32f5777e2ca4b51dba13e8",
    "sections/benchmark.tex": "e2342a54da908648bca84cc400e0a214c8d1683498a7e28851580d0cc752a7a6",
    "sections/conclusion.tex": "34aff83ac4d1f03b9b71c6d9560c0c8f62c5942103e5188220eae671df905ba7",
    "sections/experiments.tex": "dcb7a46e9b60f3acda24b361d872d42d158b900c6ba9c23ddef1618e21c8c501",
    "sections/introduction.tex": "416f1abb7f78b1e365b6e4c8bc45f073d267aaad626e9ef9f91862671e046e13",
    "sections/limitations.tex": "c0eb03e190dfe8a50aca89e78f8920540c5a0174abc3560d3aed278ab9db778e",
    "sections/related-work.tex": "e8ea837aad85a2dc6f0f115cba58af9f211a29b06c90b5ef8c8758a0edc6a023",
    "tables/revision-baselines.tex": "f79e1305ed61c9000f37d2000fc29fa2e4dce9f0e7817c857f896aad7023d794",
    "tables/revision-changed-unchanged-2.tex": "b32b1f945da3525bfc5663fed2ee681ddec08769f3d48d23cf81ebab49566775",
    "tables/revision-cohorts.tex": "9e0bc3dfb2ec69f8e51b73e0bdb169bb72f8e490cdd5a1843aa6055ac1578fc8",
    "tables/revision-coverage.tex": "d0e927e1aedb68c24581a477370c1bde6867a1ad475bb13ae5572b70bda7807d",
    "tables/revision-dimension-summary.tex": "2c0b3f6eb5966b29ba7ba3eda7c834e52bc0669ae9dbc75731498f784644fffe",
    "tables/revision-endpoints.tex": "5052b8b5d4323ecb711893768c33e67e1797664d3f3e11d4db72f12e260db1ce",
    "tables/revision-error-summary.tex": "e4853e31cc43c906f0360963b4c7a7c85aab0c8f3a6be67f7ae2809d29a7adc1",
    "tables/revision-history-summary.tex": "929694e4df3c414e2dcdb0b272d3866fd66d74fbdc28c37c7b40f2ad42479a88",
    "tables/revision-matched-baselines-2.tex": "a9e213a3d4fb9758f9514225d52073536eba529d0f37e1a4e748071951881935",
    "tables/revision-prefix-summary.tex": "6867c88cfbdcbd15f1efa72e38bcf91bbd47bf683ac0d61b479c8b03ccb2c049",
    "tables/technical-geometry.tex": "9d54005021d0589574eaa88bae97e7e8f484b9bf1de24803d87dc7fe36fb5e21",
    "tables/technical-prompt-template.tex": "9995bc0073358e11a9f4a1d9f8be3c48f3904183ed6046b41f34ca34a485ae7e",
    "tables/technical-rule-cards.tex": "9532d8c87653b98221abd196414fa6aa45c14f6a4618b90a4ed036b60cdc78d3",
    "tables/technical-worked-prompt.tex": "4d57082c5a41c3368388d16e8dada1387700a1f2a65af9408137f84e987b4bcd",
    "template-provenance.json": "eae7281e312e79e0350e6226c21f544f49c7bebccf2110936014df0892982348"
  }
}


==> template-provenance.json <==
{
  "source_archive": "GR2_Meta_template.zip",
  "archive_sha256": "99f2c05c78a7c30cb8c930c0433617b908eec84256dd0475f4099d557c6556be",
  "original_members": {
    "fairmeta_gr2.cls": "534f24f88ade7ba9e6906c5364fc30fe76d4d27277174f87f5ddca288b4d6cd5",
    "assets/plainnat.bst": "2da21cdc6403029656c6cf018ee0a03dc45c524fed8a0ccdc28ede2c3f2c56d5",
    "assets/optimistic.tfm": "f6c8c396220e7733c912b78dbc8f843865d0ede62f6973da1a49b7c4a95d7090",
    "assets/Optimistic.ttf": "5c10892395a6397298256a86608506bff0cc713a27932f4de0b9435f2b0b1201",
    "assets/logometa.pdf": "2dc659799f4b5a02c5e4c279878e6466c9527b09f0bb90f6c16b5a4207b796d6",
    "assets/GR2_logo_cropped.png": "0795a38cf1ba662e2a2396fbb9a06be79d7760e9ddaa995a412117f24d93d00b"
  }
}

